Community Detection in Multiplex Networks

A multiplex network models different modes of interaction among same-type entities. In this article we provide a taxonomy of community detection algorithms in multiplex networks. We characterize the different algorithms based on various properties and we discuss the type of communities detected by each method. We then provide an extensive experimental evaluation of the reviewed methods to answer three main questions: to what extent the evaluated methods are able to detect ground-truth communities, to what extent different methods produce similar community structures and to what extent the evaluated methods are scalable. One goal of this survey is to help scholars and practitioners to choose the right methods for the data and the task at hand, while also emphasizing when such choice is problematic.

==> exp/comm_summary_HIE-100-3.csv <==
NWF & 3.00 & 120.00 & 0.75 & 1.00 & 1.00 & 0.00 & 0.00 & 0.00 \\ 
WF\_EC & 3.00 & 120.00 & 0.75 & 1.00 & 1.00 & 0.00 & 0.00 & 0.00 \\ 
abacus_3_1 & 20.60 \pm 1.42 & 40.00 & 1.00 & 1.00 & 0.00 & 1.00 & 0.69 & 0.00 \\ 
abacus_4_2 & 14.90 \pm 1.37 & 40.00 & 1.00 & 0.99 & 0.13 \pm 0.09 & 0.84 \pm 0.08 & 0.57 \pm 0.07 & 0.00 \\ 
emcd & 2.00 & 180.00 & 0.66 & 1.00 & 1.00 & 0.00 & 0.00 & 0.00 \\ 
pmm_l & 18.00 & 33.29 \pm 4.12 & 0.89 \pm 0.06 & 1.00 & 1.00 & 0.00 & 0.00 & 0.05 \pm 0.04 \\ 
pmm_h & 18.00 & 40.79 \pm 8.50 & 0.88 \pm 0.13 & 1.00 & 1.00 & 0.00 & 0.00 & 0.15 \pm 0.06 \\ 
scml & 18.00 & 29.70 \pm 1.61 & 0.93 \pm 0.06 & 1.00 & 1.00 & 0.00 & 0.00 & 0.00 \pm 0.01 \\ 
cpm_3_1 & 53.00 & 71.00 & 0.47 & 0.99 & 0.00 & 1.00 & 0.71 & 0.00 \\ 
cpm_4_2 & 2.00 & 8.00 & 1.00 & 0.04 & 0.00 & 0.00 & 0.00 & 0.00 \\ 
lart & 13.00 & 33.00 & 0.90 & 1.00 & 1.00 & 0.00 & 0.00 & 0.23 \\ 
infomap_n_o & 3.00 & 120.00 & 0.75 & 1.00 & 1.00 & 0.00 & 0.00 & 0.00 \\ 
infomap_o & 9.00 & 120.00 & 0.80 & 1.00 & 0.40 & 0.59 & 0.59 & 0.00 \\ 
glouvain_l & 10.00 & 70.00 & 0.86 & 1.00 & 0.25 \pm 0.04 & 0.74 \pm 0.04 & 0.00 & 0.00 \\
glouvain_h & 3.00 & 120.00 & 0.75 & 1.00 & 1.00 & 0.00 & 0.00 & 0.00 \\ 
mlp & 3.40 \pm 0.66 & 120.00 & 0.75 & 1.00 & 1.00 & 0.00 & 0.00 & 0.00 \\ 


==> exp/comm_summary_MIX-100-3.csv <==
NWF & 44.00 & 69.00 & 0.73 & 1.00 & 1.00 & 0.00 & 0.00 & 0.90 \\ 
WF\_EC & 44.00 & 69.00 & 0.73 & 1.00 & 1.00 & 0.00 & 0.00 & 0.90 \\ 
abacus_3_1 & 8.00 & 30.00 & 0.66 & 0.36 & 0.10 & 0.20 & 0.09 & 0.00 \\ 
abacus_4_2 & 4.00 & 30.00 & 0.66 & 0.28 & 0.10 & 0.00 & 0.00 & 0.00 \\ 
emcd & 45.00 & 54.00 & 0.94 & 1.00 & 1.00 & 0.00 & 0.00 & 0.88 \\ 
pmm_l & 6.00 & 125.40 \pm 18.18 & 0.24 \pm 0.08 & 0.70 & 0.70 & 0.00 & 0.00 & 0.01 \pm 0.05 \\ 
pmm_h & 6.00 & 72.30 \pm 11.34 & 0.77 \pm 0.15 & 0.70 & 0.70 & 0.00 & 0.00 & 0.05 \pm 0.07 \\ 
scml & 6.00 & 114.00 \pm 22.08 & 0.62 \pm 0.15 & 1.00 & 1.00 & 0.00 & 0.00 & 0.00 \\ 
cpm_3_1 & 13.00 & 28.00 & 0.71 & 0.34 & 0.00 & 0.37 & 0.08 & 0.00 \\ 
cpm_4_2 & 0.00 & 0.00 & 1.00 & 0.00 & 0.00 & 0.00 & 0.00 & nan \\ 
lart & 67.80 \pm 1.93 & 45.30 \pm 9.24 & 0.68 \pm 0.11 & 0.59 & 0.40 & 0.20 & 0.00 & 0.94 \\ 
infomap_n_o & 15.00 & 69.00 & 0.43 & 0.70 & 0.70 & 0.00 & 0.00 & 0.66 \\ 
infomap_o & 15.00 & 69.00 & 0.43 & 0.70 & 0.68 & 0.00 & 0.00 & 0.66 \\ 
glouvain_l & 45.00 & 70.80 \pm 0.40 & 0.42 & 1.00 & 0.98 & 0.01 & 0.00 & 0.88 \\
glouvain_h & 45.00 & 70.20 \pm 2.74 & 0.43 \pm 0.01 & 1.00 & 1.00 & 0.00 & 0.00 & 0.88 \\ 


==> exp/comm_summary_PEO-100-3.csv <==
NWF & 5.00 & 81.00 & 0.83 \pm 0.03 & 1.00 & 1.00 & 0.00 & 0.00 & 0.00 \\ 
WF\_EC & 5.00 & 81.00 & 0.85 & 1.00 & 1.00 & 0.00 & 0.00 & 0.00 \\ 
abacus_3_1 & 39.10 \pm 2.42 & 46.30 \pm 3.74 & 0.82 \pm 0.04 & 1.00 & 0.00 & 1.00 & 0.93 \pm 0.02 & 0.00 \\ 
abacus_4_2 & 27.10 \pm 1.64 & 48.30 \pm 2.83 & 0.86 \pm 0.07 & 0.99 & 0.00 & 0.98 \pm 0.01 & 0.87 \pm 0.02 & 0.00 \\ 
emcd & 1.00 & 300.00 & 1.00 & 1.00 & 1.00 & 0.00 & 0.00 & 0.00 \\ 
pmm_l & 10.00 & 53.70 \pm 17.20 & 0.75 \pm 0.22 & 1.00 & 1.00 & 0.00 & 0.00 & 0.00 \\ 
pmm_h & 10.00 & 53.70 \pm 9.14 & 0.76 \pm 0.14 & 1.00 & 1.00 & 0.00 & 0.00 & 0.00 \\ 
scml & 10.00 & 36.29 \pm 0.90 & 0.90 \pm 0.02 & 1.00 & 1.00 & 0.00 & 0.00 & 0.00 \\ 
cpm_3_1 & 49.00 & 100.00 & 0.98 & 0.98 & 0.00 & 0.99 & 0.75 & 0.00 \\ 
cpm_4_2 & 5.00 & 8.00 & 1.00 & 0.12 & 0.00 & 0.00 & 0.00 & 0.00 \\ 
lart & 18.00 & 96.00 & 0.68 & 1.00 & 1.00 & 0.00 & 0.00 & 0.50 \\ 
infomap_n_o & 6.00 & 69.00 & 0.95 & 1.00 & 1.00 & 0.00 & 0.00 & 0.00 \\ 
infomap_o & 5.00 & 120.00 & 0.54 & 1.00 & 1.00 & 0.00 & 0.00 & 0.00 \\ 
glouvain_l & 6.10 \pm 0.30 & 61.70 \pm 1.67 & 0.92 \pm 0.02 & 1.00 & 0.47 \pm 0.04 & 0.53 \pm 0.04 & 0.00 & 0.00 \\ 
glouvain_h & 5.40 \pm 0.48 & 72.59 \pm 9.56 & 0.88 \pm 0.06 & 1.00 & 1.00 & 0.00 & 0.00 & 0.00 \\
mlp & 10.19 \pm 1.07 & 71.40 \pm 18.13 & 0.74 \pm 0.17 & 1.00 & 1.00 & 0.00 & 0.00 & 0.07 \pm 0.06 \\ 


==> exp/comm_summary_PEP-100-3.csv <==
NWF & 10.00 & 30.00 & 1.00 & 1.00 & 1.00 & 0.00 & 0.00 & 0.00 \\ 
WF\_EC & 10.00 & 30.00 & 1.00 & 1.00 & 1.00 & 0.00 & 0.00 & 0.00 \\ 
abacus_3_1 & 12.30 \pm 0.45 & 30.00 & 1.00 & 1.00 & 0.76 \pm 0.04 & 0.23 \pm 0.04 & 0.11 \pm 0.02 & 0.00 \\ 
abacus_4_2 & 11.10 \pm 0.30 & 30.00 & 1.00 & 0.99 & 0.89 \pm 0.02 & 0.09 \pm 0.02 & 0.06 \pm 0.01 & 0.00 \\ 
emcd & 10.00 & 33.00 & 0.90 & 1.00 & 1.00 & 0.00 & 0.00 & 0.00 \\ 
pmm_l & 10.00 & 33.00 \pm 9.00 & 0.95 \pm 0.15 & 1.00 & 1.00 & 0.00 & 0.00 & 0.00 \\ 
pmm_h & 10.00 & 51.00 \pm 13.74 & 0.65 \pm 0.22 & 1.00 & 1.00 & 0.00 & 0.00 & 0.01 \pm 0.03 \\ 
scml & 10.00 & 30.00 & 1.00 & 1.00 & 1.00 & 0.00 & 0.00 & 0.00 \\ 
cpm_3_1 & 59.00 & 14.00 & 0.85 & 0.90 & 0.00 & 1.00 & 0.46 & 0.00 \\ 
cpm_4_2 & 2.00 & 12.00 & 0.83 & 0.07 & 0.03 & 0.00 & 0.00 & 0.00 \\ 
lart & 15.00 & 60.00 & 0.50 & 1.00 & 1.00 & 0.00 & 0.00 & 0.26 \\ 
infomap_n_o & 10.00 & 30.00 & 1.00 & 1.00 & 1.00 & 0.00 & 0.00 & 0.00 \\ 
infomap_o & 10.00 & 30.00 & 1.00 & 1.00 & 1.00 & 0.00 & 0.00 & 0.00 \\ 
glouvain_l & 10.00 & 31.00 & 0.96 & 1.00 & 0.99 & 0.00 & 0.00 & 0.00 \\
glouvain_h & 10.00 & 30.00 & 1.00 & 1.00 & 1.00 & 0.00 & 0.00 & 0.00 \\ 
mlp & 19.60 \pm 2.28 & 30.30 \pm 0.90 & 0.99 \pm 0.02 & 1.00 & 1.00 & 0.00 & 0.00 & 0.02 \pm 0.03 \\ 


==> exp/comm_summary_PNO-100-3.csv <==
NWF & 4.00 & 94.80 \pm 2.74 & 0.84 \pm 0.06 & 1.00 & 1.00 & 0.00 & 0.00 & 0.00 \\ 
WF\_EC & 3.90 \pm 0.30 & 97.50 \pm 3.61 & 0.90 \pm 0.06 & 1.00 & 1.00 & 0.00 & 0.00 & 0.00 \\ 
abacus_3_1 & 15.30 \pm 1.79 & 93.00 & 0.63 \pm 0.03 & 0.99 & 0.00 & 1.00 & 0.71 \pm 0.01 & 0.00 \\ 
abacus_4_2 & 10.70 \pm 1.61 & 93.00 & 0.66 \pm 0.03 & 0.98 & 0.18 \pm 0.15 & 0.76 \pm 0.15 & 0.59 \pm 0.11 & 0.00 \\ 
emcd & 1.00 & 300.00 & 1.00 & 1.00 & 1.00 & 0.00 & 0.00 & 0.00 \\ 
pmm_l & 10.00 & 56.40 \pm 6.26 & 0.87 \pm 0.10 & 1.00 & 1.00 & 0.00 & 0.00 & 0.04 \pm 0.04 \\ 
pmm_h & 10.00 & 74.40 \pm 15.22 & 0.68 \pm 0.15 & 1.00 & 1.00 & 0.00 & 0.00 & 0.02 \pm 0.05 \\ 
scml & 10.00 & 77.40 \pm 17.83 & 0.71 \pm 0.18 & 1.00 & 1.00 & 0.00 & 0.00 & 0.00 \\ 
cpm_3_1 & 39.00 & 102.00 & 0.97 & 0.98 & 0.00 & 1.00 & 0.86 & 0.00 \\ 
cpm_4_2 & 20.00 & 16.00 & 1.00 & 0.35 & 0.00 & 0.25 & 0.17 & 0.00 \\ 
lart & 19.00 & 99.00 & 0.54 & 1.00 & 1.00 & 0.00 & 0.00 & 0.63 \\ 
infomap_n_o & 5.00 & 99.00 & 0.54 & 1.00 & 1.00 & 0.00 & 0.00 & 0.00 \\ 
infomap_o & 5.00 & 99.00 & 0.96 & 1.00 & 0.99 & 0.00 & 0.00 & 0.20 \\ 
glouvain_l & 4.00 & 97.00 & 0.97 & 1.00 & 0.92 & 0.07 & 0.00 & 0.00 \\
glouvain_h & 4.00 & 96.00 & 0.96 & 1.00 & 1.00 & 0.00 & 0.00 & 0.00 \\ 
mlp & 7.80 \pm 1.93 & 110.40 \pm 23.23 & 0.59 \pm 0.19 & 1.00 & 1.00 & 0.00 & 0.00 & 0.01 \pm 0.03 \\ 


==> exp/comm_summary_PNP-100-3.csv <==
NWF & 5.00 & 90.00 & 0.83 & 1.00 & 1.00 & 0.00 & 0.00 & 0.00 \\ 
WF\_EC & 5.00 & 90.00 & 0.83 & 1.00 & 1.00 & 0.00 & 0.00 & 0.00 \\ 
abacus_3_1 & 10.60 \pm 1.56 & 90.00 & 0.75 \pm 0.07 & 1.00 & 0.50 & 0.50 & 0.31 \pm 0.06 & 0.00 \\ 
abacus_4_2 & 6.70 \pm 0.45 & 90.00 & 0.83 & 0.99 & 0.77 \pm 0.12 & 0.21 \pm 0.12 & 0.15 \pm 0.09 & 0.00 \\ 
emcd & 7.00 & 93.00 & 0.67 & 1.00 & 1.00 & 0.00 & 0.00 & 0.28 \\ 
pmm_l & 10.00 & 59.70 \pm 11.18 & 0.80 \pm 0.13 & 1.00 & 1.00 & 0.00 & 0.00 & 0.01 \pm 0.03 \\ 
pmm_h & 10.00 & 81.30 \pm 15.55 & 0.70 \pm 0.13 & 1.00 & 1.00 & 0.00 & 0.00 & 0.02 \pm 0.03 \\ 
scml & 10.00 & 84.00 \pm 12.00 & 0.67 \pm 0.12 & 1.00 & 1.00 & 0.00 & 0.00 & 0.02 \pm 0.03 \\ 
cpm_3_1 & 46.00 & 60.00 & 0.96 & 0.81 & 0.00 & 0.82 & 0.66 & 0.00 \\ 
cpm_4_2 & 13.00 & 16.00 & 1.00 & 0.30 & 0.00 & 0.20 & 0.12 & 0.00 \\ 
lart & 24.00 & 90.00 & 0.66 & 1.00 & 1.00 & 0.00 & 0.00 & 0.70 \\ 
infomap_n_o & 9.00 & 90.00 & 0.66 & 1.00 & 1.00 & 0.00 & 0.00 & 0.00 \\ 
infomap_o & 9.00 & 90.00 & 0.66 & 1.00 & 0.97 & 0.03 & 0.03 & 0.00 \\ 
glouvain_l & 5.00 & 90.00 & 0.85 \pm 0.06 & 1.00 & 0.72 \pm 0.02 & 0.27 \pm 0.02 & 0.00 & 0.00 \\
glouvain_h & 4.90 \pm 0.29 & 91.50 \pm 4.50 & 0.83 & 1.00 & 1.00 & 0.00 & 0.00 & 0.00 \\ 
mlp & 11.40 \pm 0.91 & 90.00 & 0.64 \pm 0.04 & 1.00 & 1.00 & 0.00 & 0.00 & 0.07 \pm 0.02 \\ 


==> exp/comm_summary_SEO-100-3.csv <==
NWF & 4.40 \pm 0.48 & 86.70 \pm 8.63 & 0.86 \pm 0.06 & 1.00 & 1.00 & 0.00 & 0.00 & 0.00 \\ 
WF\_EC & 4.59 \pm 0.48 & 84.30 \pm 8.53 & 0.83 \pm 0.04 & 1.00 & 1.00 & 0.00 & 0.00 & 0.00 \\ 
abacus_3_1 & 42.20 \pm 2.71 & 38.20 \pm 2.74 & 0.87 \pm 0.05 & 1.00 & 0.00 & 1.00 & 0.71 \pm 0.05 & 0.00 \\ 
abacus_4_2 & 7.90 \pm 0.83 & 39.20 \pm 4.57 & 0.85 \pm 0.09 & 0.63 \pm 0.01 & 0.00 & 0.00 & 0.00 & 0.00 \\ 
emcd & 1.00 & 300.00 & 1.00 & 1.00 & 1.00 & 0.00 & 0.00 & 0.00 \\ 
pmm_l & 20.00 & 33.00 \pm 5.01 & 0.80 \pm 0.11 & 1.00 & 1.00 & 0.00 & 0.00 & 0.10 \pm 0.05 \\ 
pmm_h & 20.00 & 44.40 \pm 8.02 & 0.82 \pm 0.11 & 1.00 & 1.00 & 0.00 & 0.00 & 0.15 \pm 0.04 \\ 
scml & 20.00 & 24.60 \pm 3.49 & 0.91 \pm 0.07 & 1.00 & 1.00 & 0.00 & 0.00 & 0.02 \pm 0.03 \\ 
cpm_3_1 & 26.00 & 100.00 & 0.96 & 0.96 & 0.00 & 0.99 & 0.35 & 0.00 \\ 
cpm_4_2 & 1.00 & 10.00 & 1.00 & 0.03 & 0.00 & 0.00 & 0.00 & 0.00 \\ 
lart & 6.00 & 90.00 & 1.00 & 1.00 & 1.00 & 0.00 & 0.00 & 0.33 \\ 
infomap_n_o & 3.20 \pm 0.60 & 61.50 \pm 22.50 & 0.69 \pm 0.09 & 0.38 \pm 0.20 & 0.38 \pm 0.20 & 0.00 & 0.00 & 0.30 \pm 0.10 \\ 
infomap_o & 2.00 & 300.00 & 0.95 \pm 0.08 & 1.00 & 0.04 \pm 0.08 & 0.95 \pm 0.08 & 0.95 \pm 0.08 & 0.00 \\ 
glouvain_l & 10.00 & 57.20 \pm 2.85 & 0.90 \pm 0.04 & 1.00 & 0.04 & 0.95 & 0.00 & 0.00 \\
glouvain_h & 5.30 \pm 0.45 & 67.50 \pm 4.50 & 0.94 \pm 0.05 & 1.00 & 1.00 & 0.00 & 0.00 & 0.00 \\ 
mlp & 10.60 \pm 2.00 & 64.50 \pm 9.41 & 0.74 \pm 0.14 & 1.00 & 1.00 & 0.00 & 0.00 & 0.00 \\ 


==> exp/comm_summary_SEP-100-3.csv <==
NWF & 10.00 & 30.00 & 1.00 & 1.00 & 1.00 & 0.00 & 0.00 & 0.00 \\ 
WF\_EC & 9.80 \pm 0.40 & 36.00 \pm 12.00 & 0.90 \pm 0.20 & 1.00 & 1.00 & 0.00 & 0.00 & 0.00 \\ 
abacus_3_1 & 25.30 \pm 0.45 & 20.00 & 1.00 & 1.00 & 0.00 & 1.00 & 0.16 \pm 0.01 & 0.00 \\ 
abacus_4_2 & 10.00 & 20.00 & 1.00 & 0.64 & 0.00 & 0.00 & 0.00 & 0.00 \\ 
emcd & 3.00 & 156.00 & 0.51 & 1.00 & 1.00 & 0.00 & 0.00 & 0.00 \\ 
pmm_l & 20.00 & 28.80 \pm 3.60 & 0.90 \pm 0.07 & 1.00 & 1.00 & 0.00 & 0.00 & 0.11 \pm 0.05 \\ 
pmm_h & 20.00 & 53.10 \pm 15.30 & 0.71 \pm 0.22 & 1.00 & 1.00 & 0.00 & 0.00 & 0.15 \pm 0.06 \\ 
scml & 20.00 & 29.70 \pm 1.61 & 0.84 \pm 0.07 & 1.00 & 1.00 & 0.00 & 0.00 & 0.02 \pm 0.03 \\ 
cpm_3_1 & 46.00 & 12.00 & 0.83 & 0.93 & 0.00 & 1.00 & 0.30 & 0.00 \\ 
cpm_4_2 & 0.00 & 0.00 & 1.00 & 0.00 & 0.00 & 0.00 & 0.00 & nan \\ 
lart & 14.00 & 30.00 & 1.00 & 1.00 & 1.00 & 0.00 & 0.00 & 0.21 \\ 
infomap_n_o & 10.00 & 30.00 & 1.00 & 1.00 & 1.00 & 0.00 & 0.00 & 0.00 \\ 
infomap_o & 2.00 & 300.00 & 1.00 & 1.00 & 0.00 & 1.00 & 1.00 & 0.00 \\ 
glouvain_l & 10.00 & 31.10 \pm 0.30 & 0.96 & 1.00 & 0.09 & 0.90 & 0.00 & 0.00 \\
glouvain_h & 10.00 & 30.00 & 1.00 & 1.00 & 1.00 & 0.00 & 0.00 & 0.00 \\ 
mlp & 17.89 \pm 2.11 & 38.40 \pm 6.40 & 0.79 \pm 0.11 & 1.00 & 1.00 & 0.00 & 0.00 & 0.06 \pm 0.06 \\ 


==> exp/comm_summary_SNO-100-3.csv <==
NWF & 3.90 \pm 0.30 & 98.40 \pm 14.24 & 0.83 \pm 0.08 & 1.00 & 1.00 & 0.00 & 0.00 & 0.00 \\ 
WF\_EC & 3.90 \pm 0.30 & 99.00 \pm 14.07 & 0.85 \pm 0.09 & 1.00 & 1.00 & 0.00 & 0.00 & 0.00 \\ 
abacus_3_1 & 48.10 \pm 2.58 & 60.00 & 0.73 \pm 0.01 & 1.00 & 0.00 & 1.00 & 0.83 \pm 0.04 & 0.00 \\ 
abacus_4_2 & 6.00 \pm 0.77 & 60.00 & 0.73 & 0.66 \pm 0.01 & 0.00 & 0.04 \pm 0.01 & 0.01 & 0.00 \\ 
emcd & 1.00 & 300.00 & 1.00 & 1.00 & 1.00 & 0.00 & 0.00 & 0.00 \\ 
pmm_l & 20.00 & 35.40 \pm 8.77 & 0.87 \pm 0.12 & 1.00 & 1.00 & 0.00 & 0.00 & 0.14 \pm 0.06 \\ 
pmm_h & 20.00 & 47.70 \pm 8.10 & 0.76 \pm 0.17 & 1.00 & 1.00 & 0.00 & 0.00 & 0.18 \pm 0.05 \\ 
scml & 20.00 & 27.30 \pm 3.13 & 0.83 \pm 0.06 & 1.00 & 1.00 & 0.00 & 0.00 & 0.01 \pm 0.01 \\ 
cpm_3_1 & 27.00 & 100.00 & 1.00 & 0.96 & 0.00 & 1.00 & 0.61 & 0.00 \\ 
cpm_4_2 & 11.00 & 20.00 & 0.80 & 0.27 & 0.00 & 0.12 & 0.07 & 0.00 \\ 
lart & 12.00 & 99.00 & 0.60 & 1.00 & 1.00 & 0.00 & 0.00 & 0.25 \\ 
infomap_n_o & 6.00 & 99.00 & 0.57 & 1.00 & 1.00 & 0.00 & 0.00 & 0.16 \\ 
infomap_o & 2.00 & 300.00 & 1.00 & 1.00 & 0.00 & 1.00 & 1.00 & 0.00 \\ 
glouvain_l & 10.00 & 71.00 & 0.83 \pm 0.01 & 1.00 & 0.09 & 0.90 & 0.00 & 0.00 \\
glouvain_h & 4.00 & 96.00 & 0.98 \pm 0.01 & 1.00 & 1.00 & 0.00 & 0.00 & 0.00 \\ 
mlp & 6.70 \pm 0.90 & 125.10 \pm 37.10 & 0.57 \pm 0.26 & 1.00 & 1.00 & 0.00 & 0.00 & 0.07 \pm 0.07 \\ 


==> exp/comm_summary_SNP-100-3.csv <==
NWF & 4.30 \pm 0.45 & 100.50 \pm 6.87 & 0.85 \pm 0.01 & 1.00 & 1.00 & 0.00 & 0.00 & 0.00 \\ 
WF\_EC & 4.09 \pm 0.30 & 103.50 \pm 4.50 & 0.85 & 1.00 & 1.00 & 0.00 & 0.00 & 0.00 \\ 
abacus_3_1 & 40.40 \pm 1.20 & 60.00 & 0.66 & 1.00 & 0.00 & 1.00 & 0.61 \pm 0.01 & 0.00 \\ 
abacus_4_2 & 8.80 \pm 0.74 & 60.00 & 0.66 & 0.67 \pm 0.01 & 0.00 & 0.11 \pm 0.02 & 0.04 \pm 0.02 & 0.00 \\ 
emcd & 2.00 & 288.00 & 0.04 & 1.00 & 1.00 & 0.00 & 0.00 & 0.00 \\ 
pmm_l & 20.00 & 41.70 \pm 9.80 & 0.78 \pm 0.16 & 1.00 & 1.00 & 0.00 & 0.00 & 0.16 \pm 0.07 \\ 
pmm_h & 20.00 & 55.80 \pm 22.13 & 0.69 \pm 0.25 & 1.00 & 1.00 & 0.00 & 0.00 & 0.18 \pm 0.06 \\ 
scml & 20.00 & 29.10 \pm 5.37 & 0.84 \pm 0.14 & 1.00 & 1.00 & 0.00 & 0.00 & 0.01 \pm 0.02 \\ 
cpm_3_1 & 40.00 & 34.00 & 0.94 & 0.84 & 0.00 & 0.90 & 0.36 & 0.00 \\ 
cpm_4_2 & 4.00 & 12.00 & 0.83 & 0.10 & 0.00 & 0.03 & 0.01 & 0.00 \\ 
lart & 28.00 & 90.00 & 0.70 & 1.00 & 1.00 & 0.00 & 0.00 & 0.71 \\ 
infomap_n_o & 9.00 & 90.00 & 0.66 & 1.00 & 1.00 & 0.00 & 0.00 & 0.00 \\ 
infomap_o & 2.00 & 300.00 & 1.00 & 1.00 & 0.00 & 1.00 & 1.00 & 0.00 \\ 
glouvain_l & 10.00 & 70.09 \pm 0.30 & 0.71 & 1.00 & 0.07 & 0.92 & 0.00 & 0.00 \\
glouvain_h & 5.70 \pm 0.45 & 90.30 \pm 0.90 & 0.71 \pm 0.07 & 1.00 & 1.00 & 0.00 & 0.00 & 0.00 \\ 
mlp & 15.20 \pm 1.07 & 88.50 \pm 10.75 & 0.54 \pm 0.09 & 1.00 & 1.00 & 0.00 & 0.00 & 0.08 \pm 0.06 \\ 

